I Zw 1 and H0557-385: The Dusty Tori of Two High Eddington AGNs Observed in the MATISSE LM-Bands

The torus in Active Galactic Nuclei (AGN) is a complex dynamical structure of gas and dust. It is thought to be composed of an equatorial dusty disk and a polar dusty wind launched by radiation pressure. However, this picture is based on studies of moderately accreting AGN. Models suggest that the disk/wind structure will change with specific accretion rate. Here we examine the wind launching region in two high accretion rate objects, I Zw 1 (super-Eddington) and H0557-385 (high-Eddington), using high spatial resolution interferometric observations in the $K$-band from VLTI/GRAVITY and $LM$-bands VLTI/MATISSE. We recover wavelength-dependent sizes of the dust emission using a Gaussian and power law fit to the visibilities. Both objects are partially resolved and have radial sizes in the $KLM$-bands between 0.3 - 1.5 mas, with no signs of elongation. Combining our measurements with VLTI/MIDI $N$-band data gives a full multi-wavelength picture of the dust structure. We find that in H0557-385, the dust sizes between $3.5-8\:\mu\mathrm{m}$ are independent of the wavelength, roughly constant at $3-10$ sublimation radii. We argue that this indicates a direct view of the wind launching region and, together with an absence of polar elongation, this implies that any wind would be launched in a preferentially equatorial direction or blown out by strong radiation pressure. The size-wavelength relation for both objects shows a preferentially disky equatorial dust distribution. We conclude that there is strong evidence that the Eddington ratio shapes the inner dust structure, most notably the wind-launching region and wind direction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
